Multilayer Analysis of the Global Trade Network

Global trade is more than a single network of aggregate flows. Beneath the observable exchange of products among economies lies a complex multilayer structure, formed by thousands of product-specific trade relationships that differ in their similarity, interdependence, and temporal evolution. Using the CEPII's BACI database, which records bilateral product-level trade flows between economies, we represent the global trade network from 1995 to 2024 as a temporal multilayer network, with economies as nodes and directed weighted trade flows as edges. To investigate product-level organisation and cross-layer similarity, temporal structural change, and the structural role of individual economies, we introduce a random-walk-based similarity measure that provides a unified framework for comparing weighted and directed trade layers. Our results show that the global trade network remains relatively stable over short periods but undergoes gradual structural change over longer timescales. We also find that similarity-based product communities only partially align with the official product taxonomy, indicating that products assigned to the same official category do not necessarily exhibit similar trade-network structures. Finally, we show that an economy's structural influence is not always determined by its trade volume. These results highlight the value of multilayer network analysis for revealing patterns in global trade that remain hidden at the aggregate level.

==> figures/product_community/clustering_evaluation.csv <==
view,level,scheme,method,k,hs_ref,ari_vs_HS
export,Product → Chapter,Constrained,Spectral (precomputed),97,97,0.16773987062303428
export,Product → Chapter,Free,Leiden (best Q),8,97,0.039065294346385254
export,Product → Chapter,Fair-k,Spectral at Leiden's k=8,8,97,0.08317314379000978
export,Product → Chapter,Random,"Random baseline (n=100 trials, p95)",97,97,0.0002815416351536599
export,Chapter → Section,Constrained,Spectral on aggregated P,21,21,0.1528161430971791
export,Chapter → Section,Free,"Leiden (best Q, k=8)",8,21,0.06220490488411802
export,Chapter → Section,Fair-k,Spectral at Leiden's k=8,8,21,0.14752627055662879
export,Chapter → Section,Random,"Random baseline (n=100 trials, p95)",21,21,0.000473824694713754
import,Product → Chapter,Constrained,Spectral (precomputed),97,97,0.15929557421580853
import,Product → Chapter,Free,Leiden (best Q),9,97,0.13518673488516003
import,Product → Chapter,Fair-k,Spectral at Leiden's k=9,9,97,0.10702047292919602
import,Product → Chapter,Random,"Random baseline (n=100 trials, p95)",97,97,0.0002815416351536599
import,Chapter → Section,Constrained,Spectral on aggregated P,21,21,0.13439236414659017
import,Chapter → Section,Free,"Leiden (best Q, k=9)",9,21,0.18278912693054983
import,Chapter → Section,Fair-k,Spectral at Leiden's k=9,9,21,0.16340918889995498
import,Chapter → Section,Random,"Random baseline (n=100 trials, p95)",21,21,0.000473824694713754

